Fun-tuning: Characterizing the Vulnerability of Proprietary LLMs to Optimization-based Prompt Injection Attacks via the Fine-Tuning Interface

We surface a new threat to closed-weight Large Language Models (LLMs) that enables an attacker to compute optimization-based prompt injections. Specifically, we characterize how an attacker can leverage the loss-like information returned from the remote fine-tuning interface to guide the search for adversarial prompts. The fine-tuning interface is hosted by an LLM vendor and allows developers to fine-tune LLMs for their tasks, thus providing utility, but also exposes enough information for an attacker to compute adversarial prompts. Through an experimental analysis, we characterize the loss-like values returned by the Gemini fine-tuning API and demonstrate that they provide a useful signal for discrete optimization of adversarial prompts using a greedy search algorithm. Using the PurpleLlama prompt injection benchmark, we demonstrate attack success rates between 65% and 82% on Google's Gemini family of LLMs. These attacks exploit the classic utility-security tradeoff - the fine-tuning interface provides a useful feature for developers but also exposes the LLMs to powerful attacks.

==> plots/ASR_vs_numcands.csv <==
C,ASR
0,14.000000000000002
125,67.0
250,74.5
500,82.99999999999999
1000,88.0
1500,88.50000000000001
2000,88.5


==> plots/ASR_vs_numcands_llama.csv <==
C,ASR
0,30.999999999999996
125,77.5
250,80.5
500,85.5
1000,87.5
1500,91.49999999999999
2000,92.5


==> plots/Loss_vs_numcands.csv <==
C,Loss
0,1.5877727679908276
125,0.8712268551316811
250,0.7364141029174789
500,0.5192438014708387
1000,0.5435816374170372
1500,0.4981155348356879
2000,0.3452082271660856


==> plots/Loss_vs_numcands_llama.csv <==
C,Loss
0,4.116272979229689
125,2.309102521524983
250,1.7798080309268698
500,1.3786871524360322
1000,0.8059011229598128
1500,0.693264782012875
2000,0.846515346775891


==> plots/gemini15_bycat.txt <==
category,Baseline,Ablation,Fun-tuning
code,0.03333333333333333,0.08333333333333333,0.36666666666666664
exercise,0.03333333333333333,0.49166666666666664,0.7000000000000001
population,0.32,0.32999999999999996,0.8800000000000001
transaction,0.0,0.05,1.0
password,0.0,0.049999999999999996,0.30000000000000004
zubrowka,0.4666666666666666,0.5666666666666665,0.8333333333333334
resume,0.6000000000000002,0.8071428571428572,1.0
employee,0.8000000000000002,0.9833333333333334,0.9333333333333332


==> plots/gemini1_bycat.txt <==
category,Baseline,Ablation,Fun-tuning
code,0.5333333333333333,0.6916666666666665,0.9333333333333332
exercise,0.10000000000000002,0.4083333333333334,0.9666666666666667
population,0.6,1.0,1.0
transaction,0.0,0.0,1.0
password,0.0,0.15,0.3666666666666667
zubrowka,0.6,0.7166666666666667,1.0
resume,0.5714285714285714,0.6785714285714286,0.9142857142857144
employee,0.8666666666666667,1.0,0.9333333333333332


==> plots/loss_differences.csv <==
length,q11,q12,q21,q22,q31,q32
2,0.5082499384880066,23.770441,0.05418914183974266,17.515728,0.18399295210838318,20.004604
3,0.9664223790168762,30.154669,0.054212938994169235,17.518614,0.18542608618736267,20.063206
4,0.9760338664054871,30.155025,0.10523703694343567,18.584791,0.22639977931976318,20.536448
5,1.0273964405059814,30.359743,0.1112101674079895,19.738487,0.22833000123500824,21.029545
6,1.0274889469146729,30.36215,0.24013081192970276,19.870508,0.3281518220901489,21.471653
7,1.0515745878219604,30.473345,0.2405591607093811,19.87101,0.3281518220901489,21.471682
8,1.0909723043441772,30.973577,0.5779231786727905,19.908667,0.3312613368034363,21.482216
9,1.260438323020935,31.349695,1.468355417251587,21.135658,1.040202021598816,23.390343
10,1.593204140663147,31.801184,1.7140151262283325,21.835938,1.3120784759521484,23.92268
20,6.594613075256348,37.11397,4.6414079666137695,24.296532,3.3317201137542725,27.556362
30,11.077706336975098,41.39092,6.686145305633545,26.484697,4.712934970855713,29.180077
40,14.608992576599121,45.17081,9.676534652709961,28.783585,5.470930099487305,29.996902
50,18.68588638305664,49.703156,11.037971496582031,30.097034,5.57623291015625,30.116684
60,20.084949493408203,51.190426,12.296772003173828,31.86125,6.236069202423096,31.017443
70,22.561725616455078,53.767075,12.762619972229004,32.172222,6.630853652954102,31.558054
80,24.245067596435547,55.07644,14.393507957458496,33.905552,7.015537261962891,31.853456
90,28.436483383178714,59.014626,15.819374084472658,35.48678,8.603447914123535,33.5014
100,31.105886459350586,61.321304,17.316261291503906,37.219143,9.163701057434082,34.022484
200,65.0978012084961,92.09905,24.848350524902344,44.262375,16.85820770263672,42.024506
300,83.18297576904295,107.98187,38.0987892150879,56.404327,28.913442611694336,58.365456
400,106.75457763671874,129.3451,44.0361213684082,62.18011,34.26051330566406,62.250854
500,143.4463348388672,167.02054,47.76142120361328,67.24695,38.667335510253906,67.37717


==> plots/r2_graph_data.csv <==
length,r2_value
2,0.2738872157531632
3,0.38754793868775167
4,0.308286711475311
5,0.2742061259663102
6,0.2606508092613036
7,0.31202903975486196
8,0.38333399889092573
9,0.2988000366688013
10,0.2951558407940435
20,0.5032251004508884
30,0.6026612645020314
40,0.7088586355963298
50,0.7672908576465952
60,0.7793676943772645
70,0.8286761573985159
80,0.8594811486456633
90,0.8966048551553129
100,0.9189913319519412
200,0.9761419775844165
300,0.9660249832363484
400,0.9738054334576431
500,0.9739366804984063

==> plots/rank_distribution.csv <==
rank,q1,q2,q3
1,28,22,26
2,23,17,16
3,12,12,8
4,9,13,18
5,5,12,9
6,7,10,7
7,6,6,6
8,4,2,7
9,4,4,1
10,2,2,2


==> plots/rate_by_it_10.csv <==
it,ft,ablation
0,21.4,22.8
1,24.3,22.9
2,26.3,23.1
3,27.35,23.1
4,28.15,23.2
5,28.5,23.2
6,28.7,23.3
7,29.2,23.4
8,29.55,23.45
9,29.65,23.5
10,29.95,23.5
11,30.05,23.55
12,30.35,23.55
13,30.6,23.55
14,30.75,23.55
15,30.85,23.55
16,31.05,23.7
17,31.3,23.9
18,31.5,23.9
19,31.55,23.9
20,31.55,23.9
21,31.6,23.9
22,31.6,23.95
23,31.65,24.05
24,31.75,24.1
25,31.75,24.1
26,31.95,24.1
27,31.95,24.1
28,31.95,24.1
29,31.95,24.2
30,32.0,24.2
31,32.05,24.3
32,32.45,24.3
33,32.45,24.35
34,32.45,24.35
35,32.45,24.35
36,32.5,24.45
37,32.5,24.45
38,32.5,24.45
39,32.55,24.45
40,32.6,24.45
41,32.6,24.45
42,32.75,24.5
43,32.75,24.55
44,32.8,24.55
45,32.8,24.55


==> plots/rate_by_it_15.csv <==
it,ft,ablation
0,13.45,13.65
1,14.95,13.9
2,15.4,14.15
3,15.65,14.3
4,16.3,14.4
5,16.8,14.45
6,17.65,14.55
7,17.65,14.65
8,17.75,14.7
9,17.8,15.1
10,17.9,15.15
11,17.9,15.9
12,18.45,16.0
13,19.0,16.0
14,19.35,16.05
15,19.95,16.2
16,20.0,16.35
17,20.35,16.45
18,20.45,16.45
19,20.85,16.55
20,20.95,16.55
21,21.2,16.8
22,21.85,16.8
23,22.2,16.95
24,22.55,17.0
25,22.95,17.0
26,23.6,17.0
27,23.95,17.0
28,24.3,17.0
29,24.3,17.25
30,24.3,17.25
31,24.45,17.25
32,24.9,17.25
33,25.35,17.25
34,25.45,17.25
35,25.5,17.35
36,25.5,17.35
37,25.5,17.35
38,25.55,17.35
39,25.55,17.35
40,25.65,17.4
41,25.65,17.4
42,25.65,17.45
43,25.7,17.45
44,25.7,17.45
45,26.05,17.45

